Advancing Explainable AI with Causal Analysis in Large-Scale Fuzzy Cognitive Maps

In the quest for accurate and interpretable AI models, eXplainable AI (XAI) has become crucial. Fuzzy Cognitive Maps (FCMs) stand out as an advanced XAI method because of their ability to synergistically combine and exploit both expert knowledge and data-driven insights, providing transparency and intrinsic interpretability. This letter introduces and investigates the "Total Causal Effect Calculation for FCMs" (TCEC-FCM) algorithm, an innovative approach that, for the first time, enables the efficient calculation of total causal effects among concepts in large-scale FCMs by leveraging binary search and graph traversal techniques, thereby overcoming the challenge of exhaustive causal path exploration that hinder existing methods. We evaluate the proposed method across various synthetic FCMs that demonstrate TCEC-FCM's superior performance over exhaustive methods, marking a significant advancement in causal effect analysis within FCMs, thus broadening their usability for modern complex XAI applications.

==> 3D_EXH_FINAL_RESULTS.csv <==
Density,FCM_Concepts,AVERAGE
0.1,10,0.0090645
0.2,10,0.01198155
0.3,10,0.01391285
0.4,10,0.02435345
0.5,10,0.065764
0.6,10,0.170204
0.7,10,0.4551677
0.8,10,1.1940182
0.9,10,2.85321345
1,10,5.8204487
0.1,12,0.00986445
0.2,12,0.0140472
0.3,12,0.03938435
0.4,12,0.1429828
0.5,12,1.42068885
0.6,12,5.3468264
0.7,12,25.82336785
0.8,12,78.78975645
0.9,12,224.9436736
1,12,588.4100723
0.1,13,0.01031665
0.2,13,0.0152616
0.3,13,0.0746188
0.4,13,0.546709
0.5,13,6.97783335
0.6,13,37.6577381
0.7,13,150.5251117
0.8,13,711.7922407
0.9,13,2229.433805
1,13,6822.280205


==> 3D_TCEC_FCM_BS_FINAL_RESULTS.csv <==
FCM_Concepts,Density,AVERAGE
10,0.1,0.02297405
10,0.2,0.0248851
10,0.3,0.0261662
10,0.4,0.02658565
10,0.5,0.0268962
10,0.6,0.0270342
10,0.7,0.027795
10,0.8,0.0278533
10,0.9,0.02844085
10,1,0.0272911
100,0.1,0.6000316
100,0.2,0.72715935
100,0.3,0.86247955
100,0.4,0.9336257
100,0.5,1.0494718
100,0.6,1.09046825
100,0.7,1.0678594
100,0.8,1.1823603
100,0.9,1.2474881
100,1,1.3065846
1000,0.1,152.1498116
1000,0.2,210.6064459
1000,0.3,276.3277031
1000,0.4,321.1665686
1000,0.5,384.6217917
1000,0.6,430.3683961
1000,0.7,485.6306955
1000,0.8,531.5551246
1000,0.9,582.2771904
1000,1,634.8068681


==> 3D_TCEC_FCM_LS_FINAL_RESULTS.csv <==
FCM_Concepts,Density,AVERAGE
10,0.1,0.0231096
10,0.2,0.0235483
10,0.3,0.02480255
10,0.4,0.02444985
10,0.5,0.02423205
10,0.6,0.0238759
10,0.7,0.0245907
10,0.8,0.02536265
10,0.9,0.0254947
10,1,0.024563025
100,0.1,0.67889405
100,0.2,0.6525098
100,0.3,0.8375337
100,0.4,0.7521507
100,0.5,1.0819264
100,0.6,1.27694215
100,0.7,0.381997211
100,0.8,0.84573675
100,0.9,0.7197457
100,1,0.696831775
1000,0.1,617.3720722
1000,0.2,422.1584463
1000,0.3,841.3724805
1000,0.4,454.8788265
1000,0.5,667.3298033
1000,0.6,399.1221428
1000,0.7,947.2317932
1000,0.8,836.0302617
1000,0.9,551.6461808
1000,1,558.3859921


==> variability_data.csv <==
Trial,TCEC-FCM-LS,TCEC-FCM-BS
1,3318.398893,685.262812
2,31.667582,636.947896
3,2331.072811,681.879638
4,1023.606842,634.580126
5,378.923047,624.755673
6,901.51347,633.079728
7,80.779719,602.890114
8,340.427906,605.984595
9,28.425016,619.504947
10,1029.605153,613.987584
11,380.223373,606.829137
12,879.953187,656.759562
13,81.991891,626.016429
14,341.002851,639.407271

